Lessons on Datasets and Paradigms in Machine Learning for Symbolic Computation: A Case Study on CAD

Symbolic Computation algorithms and their implementation in computer algebra systems often contain choices which do not affect the correctness of the output but can significantly impact the resources required: such choices can benefit from having them made separately for each problem via a machine learning model. This study reports lessons on such use of machine learning in symbolic computation, in particular on the importance of analysing datasets prior to machine learning and on the different machine learning paradigms that may be utilised. We present results for a particular case study, the selection of variable ordering for cylindrical algebraic decomposition, but expect that the lessons learned are applicable to other decisions in symbolic computation. We utilise an existing dataset of examples derived from applications which was found to be imbalanced with respect to the variable ordering decision. We introduce an augmentation technique for polynomial systems problems that allows us to balance and further augment the dataset, improving the machine learning results by 28\% and 38\% on average, respectively. We then demonstrate how the existing machine learning methodology used for the problem $-$ classification $-$ might be recast into the regression paradigm. While this does not have a radical change on the performance, it does widen the scope in which the methodology can be applied to make choices.

==> Datasets/datasetInstances.csv <==
dataset,zero,one,two,three,four,five,total

train normal dataset,326,74,105,41,163,106,815

train balanced dataset,126,113,149,138,144,145,815

train augmented dataset,815,815,815,815,815,815,4890

test normal dataset,80,19,30,10,39,26,204

test balanced dataset,31,34,32,38,34,35,204

test augmented dataset,204,204,204,204,204,204,1224



==> Datasets/datasetInstances2.csv <==
dataset,zero,one,two,three,four,five,total
,,,,,,,
train unbalanced dataset,326,74,105,41,163,106,815
,,,,,,,
train balanced dataset,126,113,149,138,144,145,815
,,,,,,,
train augmented dataset,815,815,815,815,815,815,4890
,,,,,,,
test unbalanced dataset,80,19,30,10,39,26,204
,,,,,,,
test balanced dataset,31,34,32,38,34,35,204
,,,,,,,
test augmented dataset,204,204,204,204,204,204,1224


==> Datasets/mlResultsKfold.csv <==
Name,Normal,Balanced,Augmented
,,,
KNN,0.3,0.42,0.55
,,,
DT,0.35,0.43,0.54
,,,
MLP,0.35,0.45,0.47
,,,
SVC,0.23,0.29,0.48
,,,
RF,0.46,0.53,0.61


==> Datasets/ml_tested_in_augmented.csv <==
Name,Normal,Balanced,Augmented

KNN,0.26,0.38,0.53

DT,0.34,0.46,0.53

SVC,0.2,0.28,0.49

RF,0.37,0.52,0.61

MLP,0.34,0.42,0.5



==> Datasets/ml_tested_in_balanced.csv <==
Name,Normal,Balanced,Augmented

KNN,0.21,0.36,0.55

DT,0.32,0.46,0.55

SVC,0.23,0.3,0.48

RF,0.35,0.52,0.63

MLP,0.31,0.42,0.48



==> Datasets/ml_tested_in_normal.csv <==
Name,Normal,Balanced,Augmented

KNN,0.51,0.41,0.54

DT,0.56,0.44,0.5

SVC,0.48,0.25,0.46

RF,0.58,0.49,0.62

MLP,0.57,0.46,0.47



==> Datasets/ml_trained_in_Augmented.csv <==
Name,Normal,Balanced,Augmented

KNN-Augmented,0.54,0.55,0.53

DT-Augmented,0.54,0.55,0.54

SVC-Augmented,0.46,0.48,0.49

RF-Augmented,0.62,0.63,0.61

MLP-Augmented,0.48,0.5,0.51



==> Datasets/ml_trained_in_Balanced.csv <==
Name,Normal,Balanced,Augmented

KNN-Balanced,0.41,0.36,0.38

DT-Balanced,0.43,0.45,0.45

SVC-Balanced,0.25,0.3,0.28

RF-Balanced,0.49,0.52,0.52

MLP-Balanced,0.45,0.43,0.44



==> Datasets/ml_trained_in_Normal.csv <==
Name,Normal,Balanced,Augmented
KNN-Unbalanced,0.51,0.21,0.26
DT-Unbalanced,0.53,0.31,0.31
SVC-Unbalanced,0.48,0.23,0.2
RF-Unbalanced,0.58,0.35,0.37
MLP-Unbalanced,0.51,0.32,0.32


==> Tables/augmented.csv <==
Group,Count
3,1019
5,1019
1,1019
0,1019
4,1019
2,1019


==> Tables/balanced.csv <==
Group,Count
2,153
4,188
3,158
1,170
5,162
0,188


==> Tables/comparing_ClassAugmented_vs_RegOrderings_vs_RegVariables-KNN.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
ClassAugmented,51809.2,5751.0,23772357.6,0.509,0.614
RegOrderings,42363.4,5897.7,22072308.3,0.519,0.312
RegVariables,52692.2,5722.5,23650244.7,0.481,0.554


==> Tables/comparing_ClassAugmented_vs_RegOrderings_vs_RegVariables-MLP.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
ClassAugmented,46066.1,5833.5,23161706.1,0.492,0.312
RegOrderings,54580.0,5709.3,26132774.7,0.382,0.739
RegVariables,44993.0,5858.7,22353438.9,0.545,0.26


==> Tables/comparing_ClassAugmented_vs_RegOrderings_vs_RegVariables-RF.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
ClassAugmented,43435.9,5884.2,22334185.2,0.538,0.31
RegOrderings,45671.5,5840.7,22854014.7,0.514,0.369
RegVariables,46942.2,5810.1,21960614.1,0.537,0.311


==> Tables/comparing_ClassAugmented_vs_RegOrderings_vs_RegVariables-SVM.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
ClassAugmented,45107.6,5844.9,22350480.3,0.508,0.445
RegOrderings,43343.7,5874.0,22095402.0,0.511,0.282
RegVariables,45568.1,5830.8,21996660.0,0.577,0.293


==> Tables/comparing_ClassAugmented_vs_RegOrderings_vs_RegVariables-XGB.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
ClassAugmented,47603.6,5816.1,23306358.3,0.496,0.433
RegOrderings,47916.8,5798.4,23423291.4,0.486,0.469
RegVariables,44462.5,5849.1,21202268.1,0.503,0.31


==> Tables/comparing_KNN.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
A,47208.0,5838.0,21934602.0,0.5,0.64
B,86301.1,5166.0,30909282.0,0.321,1.827
C,55104.8,5675.4,23764279.2,0.424,0.728
D,51809.2,5751.0,23772357.6,0.509,0.614
E,42363.4,5897.7,22072308.3,0.519,0.312
F,52692.2,5722.5,23650244.7,0.481,0.554


==> Tables/comparing_MLP.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
A,46333.4,5836.8,21598631.4,0.53,0.492
B,68385.9,5479.5,26673690.3,0.389,1.136
C,48736.9,5792.7,23392610.1,0.478,0.481
D,46066.1,5833.5,23161706.1,0.492,0.312
E,54580.0,5709.3,26132774.7,0.382,0.739
F,44993.0,5858.7,22353438.9,0.545,0.26


==> Tables/comparing_RF.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
A,43240.3,5892.9,20402565.9,0.549,0.377
B,74550.7,5375.1,27673086.9,0.386,1.29
C,52384.1,5720.4,23783509.8,0.458,0.584
D,43435.9,5884.2,22334185.2,0.538,0.31
E,45671.5,5840.7,22854014.7,0.514,0.369
F,46942.2,5810.1,21960614.1,0.537,0.311


==> Tables/comparing_SVM.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
A,45900.7,5868.0,22370652.0,0.489,0.531
B,82743.3,5244.0,30971678.4,0.336,2.014
C,62779.5,5580.9,25721601.3,0.396,1.283
D,45107.6,5844.9,22350480.3,0.508,0.445
E,43343.7,5874.0,22095402.0,0.511,0.282
F,45568.1,5830.8,21996660.0,0.577,0.293


==> Tables/comparing_XGB.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
A,40262.4,5954.4,20119132.8,0.561,0.308
B,70413.4,5445.3,26501092.5,0.393,1.14
C,54241.3,5698.8,23760168.6,0.444,0.703
D,47603.6,5816.1,23306358.3,0.496,0.433
E,47916.8,5798.4,23423291.4,0.486,0.469
F,44462.5,5849.1,21202268.1,0.503,0.31


==> Tables/comparing_second_choice_KNN-Regressor.csv <==
SecondChoice,TotalTime,Completed,TotalCells,Accuracy,Markup
both,45945,5822,22070702,0.09,0.06
optimal,46050,5836,21987724,0.09,0.06
reinforcement,53517,5696,23367011,0.08,0.09


==> Tables/comparing_second_choice_MLP-Regressor.csv <==
SecondChoice,TotalTime,Completed,TotalCells,Accuracy,Markup
both,44679,5867,22529951,0.08,0.05
optimal,45451,5849,22497898,0.08,0.05
reinforcement,43149,5885,21433666,0.09,0.05


==> Tables/comparing_second_choice_RF-Regressor.csv <==
SecondChoice,TotalTime,Completed,TotalCells,Accuracy,Markup
both,45788,5824,21982948,0.09,0.05
optimal,46117,5828,21814285,0.09,0.06
reinforcement,45960,5834,21927526,0.09,0.05


==> Tables/comparing_second_choice_SVM-Regressor.csv <==
SecondChoice,TotalTime,Completed,TotalCells,Accuracy,Markup
both,47339,5810,21953496,0.09,0.05
optimal,47541,5804,21997007,0.09,0.05
reinforcement,46745,5822,22201147,0.09,0.05


==> Tables/comparing_second_choice_XGB-Regressor.csv <==
SecondChoice,TotalTime,Completed,TotalCells,Accuracy,Markup
both,47877,5807,23137120,0.08,0.08
optimal,53448,5736,24694433,0.07,0.09
reinforcement,50653,5765,23163389,0.08,0.07


==> Tables/comparing_training_qualities_KNN-Classifier.csv <==
TrainingQuality,TotalTime,Completed,TotalCells,Accuracy,Markup
Imbalanced,86301,5166,30909282,0.321,1.827
Balanced,55105,5675,23764279,0.424,0.728
Augmented,51809,5751,23772358,0.509,0.614


==> Tables/comparing_training_qualities_MLP-Classifier.csv <==
TrainingQuality,TotalTime,Completed,TotalCells,Accuracy,Markup
Imbalanced,68386,5480,26673690,0.389,1.136
Balanced,48737,5793,23392610,0.478,0.481
Augmented,46066,5834,23161706,0.492,0.312


==> Tables/comparing_training_qualities_RF-Classifier.csv <==
TrainingQuality,TotalTime,Completed,TotalCells,Accuracy,Markup
Imbalanced,74551,5375,27673087,0.386,1.29
Balanced,52384,5720,23783510,0.458,0.584
Augmented,43436,5884,22334185,0.538,0.31


==> Tables/comparing_training_qualities_SVM-Classifier.csv <==
TrainingQuality,TotalTime,Completed,TotalCells,Accuracy,Markup
Imbalanced,82743,5244,30971678,0.336,2.014
Balanced,62780,5581,25721601,0.396,1.283
Augmented,45108,5845,22350480,0.508,0.445


==> Tables/comparing_training_qualities_XGB-Classifier.csv <==
TrainingQuality,TotalTime,Completed,TotalCells,Accuracy,Markup
Imbalanced,70413,5445,26501092,0.393,1.14
Balanced,54241,5699,23760169,0.444,0.703
Augmented,47604,5816,23306358,0.496,0.433


==> Tables/group_counts.csv <==
Group,Count

meti-tarski/bottom-plate-mixer,1
meti-tarski/atan/problem/1,33
meti-tarski/atan/problem/2/weakT,12
meti-tarski/atan/problem/2/weak,1
meti-tarski/atan/vega/3,107
meti-tarski/Arthan/1C,3
meti-tarski/sqrt/circles/2,8
meti-tarski/Chua/1/IL/U,2
meti-tarski/Chua/2/VC1/L,17
meti-tarski/Chua/2/VC1/U,12
meti-tarski/Chua/2/VC2/U,8
,,
kissing,1
meti-tarski/Lyapunov,9
meti-tarski/cbrt/3/weak,7
meti-tarski/cos/3410,4
meti-tarski/sqrt/problem,29
meti-tarski/Chua/1/IL/L,1
meti-tarski/sin/cos,107
meti-tarski/sin/problem/7/weak2,15
meti-tarski/sin/problem/7/weak,20
meti-tarski/sin/problem/8/weak,9
meti-tarski/exp/361,2

hong,1
meti-tarski/cbrt/3,7
meti-tarski/atan/problem/1/weak,9
meti-tarski/atan/vega/3/weak,99
meti-tarski/sqrt/problem/12vars3,20
meti-tarski/sqrt/1mcosq/7,35
meti-tarski/Chua/1/VC1/U,3
meti-tarski/Chua/2/IL/U,10
meti-tarski/RL-high-pass-circuit,2
meti-tarski/exp/361/6,2
meti-tarski/polypaver/sqrt43-int/3vars,16

20161105-Sturm-MBO,2
Geogebra,1
meti-tarski/cos/problem/5,6
meti-tarski/CMOS,39
meti-tarski/atan/problem/2/weak2,23
meti-tarski/atan/problem/2/sqrt/weak,16
meti-tarski/asin/8,2
meti-tarski/Chua/1/VC1/L,12
meti-tarski/Chua/2/VC2/L,4
meti-tarski/Chua/2/IL/L,9
meti-tarski/sin/problem/7,82
meti-tarski/sin/problem/8,8

meti-tarski/cos/problem/12,3
meti-tarski/atan/problem/2/sqrt,5
meti-tarski/Arthan/KM2,4
meti-tarski/sqrt/circles/3,1
meti-tarski/sqrt/problem/13/sqrt1,18
meti-tarski/sqrt/1mcosq/8,51
meti-tarski/Chua/1/VC2/U,1
meti-tarski/sin/344/3,9
meti-tarski/exp/problem/10/3/weak,26
meti-tarski/Nichols-Plot/Inverted-Pendulum,15
meti-tarski/polypaver/bench-sqrt-3d,59
meti-tarski/polypaver/bench-exp-3d,11


==> Tables/group_counts_1.csv <==
Group,Count
meti-tarski/bottom-plate-mixer,1
meti-tarski/atan/problem/1,33
meti-tarski/atan/problem/2/weakT,12
meti-tarski/atan/problem/2/weak,1
meti-tarski/atan/vega/3,107
meti-tarski/Arthan/1C,3
meti-tarski/sqrt/circles/2,8
meti-tarski/Chua/1/IL/U,2
meti-tarski/Chua/2/VC1/L,17
meti-tarski/Chua/2/VC1/U,12
meti-tarski/Chua/2/VC2/U,8
Total instances,204


==> Tables/group_counts_2.csv <==
Group,Count
kissing,1
meti-tarski/Lyapunov,9
meti-tarski/cbrt/3/weak,7
meti-tarski/cos/3410,4
meti-tarski/sqrt/problem,29
meti-tarski/Chua/1/IL/L,1
meti-tarski/sin/cos,107
meti-tarski/sin/problem/7/weak2,15
meti-tarski/sin/problem/7/weak,20
meti-tarski/sin/problem/8/weak,9
meti-tarski/exp/361,2
Total instances,204


==> Tables/group_counts_3.csv <==
Group,Count
hong,1
meti-tarski/cbrt/3,7
meti-tarski/atan/problem/1/weak,9
meti-tarski/atan/vega/3/weak,99
meti-tarski/sqrt/problem/12vars3,20
meti-tarski/sqrt/1mcosq/7,35
meti-tarski/Chua/1/VC1/U,3
meti-tarski/Chua/2/IL/U,10
meti-tarski/RL-high-pass-circuit,2
meti-tarski/exp/361/6,2
meti-tarski/polypaver/sqrt43-int/3vars,16
Total instances,204


==> Tables/group_counts_4.csv <==
Group,Count
20161105-Sturm-MBO,2
Geogebra,1
meti-tarski/cos/problem/5,6
meti-tarski/CMOS,39
meti-tarski/atan/problem/2/weak2,23
meti-tarski/atan/problem/2/sqrt/weak,16
meti-tarski/asin/8,2
meti-tarski/Chua/1/VC1/L,12
meti-tarski/Chua/2/VC2/L,4
meti-tarski/Chua/2/IL/L,9
meti-tarski/sin/problem/7,82
meti-tarski/sin/problem/8,8
Total instances,204


==> Tables/group_counts_5.csv <==
Group,Count
meti-tarski/cos/problem/12,3
meti-tarski/atan/problem/2/sqrt,5
meti-tarski/Arthan/KM2,4
meti-tarski/sqrt/circles/3,1
meti-tarski/sqrt/problem/13/sqrt1,18
meti-tarski/sqrt/1mcosq/8,51
meti-tarski/Chua/1/VC2/U,1
meti-tarski/sin/344/3,9
meti-tarski/exp/problem/10/3/weak,26
meti-tarski/Nichols-Plot/Inverted-Pendulum,15
meti-tarski/polypaver/bench-sqrt-3d,59
meti-tarski/polypaver/bench-exp-3d,11
Total instances,203


==> Tables/imbalanced.csv <==
Group,Count
3,51
5,132
1,93
4,202
0,406
2,135


==> Tables/strategies_average_metrics.csv <==
Strategy,TotalTime,Completed,TotalCells,Accuracy,Markup
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-True-model_name-XGB-Classifier,44333.13066747815,5871.6,21896809.2,0.5295387634936212,0.3485476028185067
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-True-model_name-XGB-Classifier,84944.84368881963,5212.8,31307080.8,0.31462217860647695,1.8088459772788792
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-True-model_name-XGB-Classifier,55419.84973772507,5691.6,24762126.0,0.4337585868498528,0.7789344489578296
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-XGB-Classifier,45934.42230468949,5839.2,22919068.8,0.4957801766437684,0.3665467597722486
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-XGB-Regressor,48630.09908563814,5798.4,23586717.6,0.44533856722276743,0.4243878838329648
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-T1,40971.08764085982,5916.0,21187099.2,2.665024630541872,1.2286412122667787
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-gmods,41813.0299394442,5901.6,21557928.0,2.664039408866995,1.2346826663108232
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-brown,47154.19322176572,5814.0,24750284.4,2.6945812807881775,1.5174588573144017
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-virtual-best,28929.959616848624,6114.0,16941546.0,5.019704433497537,0.0
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-True-model_name-XGB-Regressor,53448.4044579554,5736.0,24694432.8,0.44985279685966634,0.5206069916951345
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-True-model_name-RF-Classifier,44094.61414398345,5884.8,21746116.8,0.5189401373895975,0.37912531151410733
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-True-model_name-SVM-Classifier,50318.32712934729,5799.6,24051279.6,0.49322865554465156,0.819299690968791
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-True-model_name-MLP-Classifier,41669.20716236149,5919.6,21284710.8,0.5214916584887145,0.33171929894879393
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-True-model_name-RF-Classifier,87597.1565796161,5150.4,30965114.4,0.3246319921491659,1.9105923314731448
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-True-model_name-SVM-Classifier,92580.95639935235,5082.0,33155566.8,0.28105986261040233,2.4223856096519794
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-True-model_name-MLP-Classifier,66204.91177883872,5508.0,26702870.4,0.3982335623159961,0.9805975999844844
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-True-model_name-RF-Classifier,58621.65977440373,5628.0,24804012.0,0.4327772325809617,0.8306527064718916
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-True-model_name-SVM-Classifier,58278.01691311532,5661.6,24703437.6,0.3958783120706575,0.8825748064992602
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-True-model_name-MLP-Classifier,47107.742102224634,5817.6,22525939.2,0.48400392541707554,0.44452571247242584
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-RF-Classifier,49184.714249155324,5780.4,23292224.4,0.4955839057899902,0.4012982864414757
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-SVM-Classifier,45241.84692655713,5845.2,22282496.4,0.5063788027477919,0.4871780961896076
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-MLP-Classifier,48441.799644243874,5803.2,24458834.4,0.4602551521099117,0.45538296995923827
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-RF-Regressor,48231.30641985138,5802.0,22904101.2,0.4987242394504417,0.39407158844431744
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-SVM-Regressor,44345.50657058864,5857.2,22041925.2,0.5226692836113837,0.3785961724911287
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-MLP-Regressor,54218.06602696075,5715.6,25310766.0,0.40922473012757604,0.7664763256203884
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-True-model_name-RF-Regressor,46116.56576397152,5828.4,21814285.2,0.5509322865554465,0.34036437701331623
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-True-model_name-SVM-Regressor,47540.871060965044,5804.4,21997006.8,0.5458292443572129,0.27904113317161466
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-True-model_name-MLP-Regressor,45451.01570200095,5848.8,22497897.6,0.5000981354268891,0.3183036913179711
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-both-rl_approach-individual-do_pca-True-model_name-RF-Regressor,45787.630015356226,5823.6,21982947.6,0.5446516192345436,0.28236255858041526
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-both-rl_approach-individual-do_pca-True-model_name-SVM-Regressor,47338.594511720665,5810.4,21953496.0,0.563297350343474,0.309824414255529
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-both-rl_approach-individual-do_pca-True-model_name-MLP-Regressor,44678.761711636835,5866.8,22529950.8,0.501864573110893,0.31439603558024853
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-reinforcement-rl_approach-individual-do_pca-True-n_iterations_reinforcement-5-model_name-RF-Regressor,45959.59230062696,5834.4,21927525.6,0.5436702649656526,0.3057543235908845
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-reinforcement-rl_approach-individual-do_pca-True-n_iterations_reinforcement-5-model_name-SVM-Regressor,46745.40361845186,5822.4,22201147.2,0.5405299313052012,0.28001754616254015
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-reinforcement-rl_approach-individual-do_pca-True-n_iterations_reinforcement-5-model_name-MLP-Regressor,43149.09573606569,5884.8,21433665.6,0.5493621197252208,0.29512331916413126
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-T1,41966.79291097842,5918.4,21914030.4,2.793103448275862,1.015629472377643
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-gmods,43169.78103824913,5893.2,22442262.0,2.813793103448276,1.078117456555877
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-brown,45705.21485739324,5844.0,23587850.4,2.8098522167487685,1.2521015633682213
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-True-model_name-virtual-best,28929.959616848624,6114.0,16941546.0,5.019704433497537,0.0
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-reinforcement-rl_approach-individual-do_pca-True-n_iterations_reinforcement-5-model_name-XGB-Regressor,50653.41951507925,5764.8,23163388.8,0.46143277723258097,0.4443430087873021
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-True-model_name-KNN-Classifier,46990.90591077993,5856.0,22070688.0,0.4981354268891069,0.6521397826119967
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-True-model_name-KNN-Classifier,87696.37940254973,5148.0,30382032.0,0.3134445534838077,2.045994229473591
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-True-model_name-KNN-Classifier,57705.75345869667,5634.0,24218586.0,0.41511285574092244,0.8613177820626762
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-KNN-Classifier,50603.34023077247,5744.4,23366538.0,0.5085377821393523,0.5271447689626867
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-model_name-KNN-Regressor,45323.43198452245,5838.0,22992781.2,0.5103042198233563,0.4022188764812034
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-True-model_name-KNN-Regressor,46050.22114923591,5835.6,21987723.6,0.5556427870461237,0.3775498889536475
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-both-rl_approach-individual-do_pca-True-model_name-KNN-Regressor,45945.17711488841,5822.4,22070702.4,0.5566241413150148,0.36412491609757436
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-1-model_name-XGB-Regressor,44776.87546572037,5860.8,22893794.4,2.293596059113301,1.6153445365134196
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-1-model_name-KNN-Regressor,45800.738467601055,5832.0,22307488.8,2.5270935960591134,2.4364737712447018
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-1-model_name-RF-Regressor,44643.22515255247,5857.2,22649365.2,2.4512315270935963,1.5803584623299525
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-1-model_name-SVM-Regressor,44668.84062332349,5854.8,22272728.4,2.521182266009853,1.7949970460573952
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-2-model_name-KNN-Classifier,53738.6346658572,5685.6,23784292.8,2.3832512315270935,2.836568089125124
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-2-model_name-RF-Classifier,51624.30040129293,5745.6,23368910.4,2.475862068965517,3.376646113078658
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-2-model_name-SVM-Classifier,45265.22999639674,5838.0,22412326.8,2.566502463054187,2.1145375744105666
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-2-model_name-MLP-Classifier,48517.668825305846,5797.2,24217954.8,2.4354679802955665,2.399775613260251
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-2-model_name-XGB-Classifier,48400.64644260935,5796.0,23540148.0,2.430541871921182,2.0121330476319166
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-3-model_name-KNN-Classifier,50359.061813395456,5776.8,24054019.2,2.4857142857142858,2.66992291698807
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-3-model_name-RF-Classifier,50239.241661020154,5770.8,23679966.0,2.469950738916256,2.3247881528254712
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-3-model_name-SVM-Classifier,48126.154421085594,5782.8,23149738.8,2.4945812807881773,2.3459445259605434
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-3-model_name-MLP-Classifier,47880.93359871227,5808.0,24300847.2,2.374384236453202,2.2598557765664573
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-True-M-3-model_name-XGB-Classifier,48423.81588261196,5798.4,22892608.8,2.4916256157635472,2.3129093633835884
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-KNN-Classifier,51809.20631110911,5751.0,23772357.6,0.5087340529931305,0.6137515512569905
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-RF-Classifier,43435.85074945592,5884.2,22334185.2,0.5378802747791954,0.31024114798870533
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-SVM-Classifier,45107.570414659174,5844.9,22350480.3,0.5078508341511284,0.44549278541223386
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-MLP-Classifier,46066.05532293499,5833.5,23161706.1,0.49229636898920515,0.3121204420828746
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-XGB-Classifier,47603.64473558233,5816.1,23306358.3,0.4956329735034347,0.43345645368120544
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-False-model_name-KNN-Classifier,47207.96041839273,5838.0,21934602.0,0.5000490677134446,0.6400070401918824
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-False-model_name-RF-Classifier,43240.26810769709,5892.9,20402565.9,0.5486751717369971,0.3769853477448646
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-False-model_name-SVM-Classifier,45900.71184053539,5868.0,22370652.0,0.48871442590775266,0.5312632839544877
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-False-model_name-MLP-Classifier,46333.382752148274,5836.8,21598631.4,0.5302257114818449,0.492098069513934
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Biased-do_static--do_pca-False-model_name-XGB-Classifier,40262.3952185576,5954.4,20119132.8,0.5611874386653583,0.307505987708381
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-False-model_name-KNN-Classifier,86301.07164688912,5166.0,30909282.0,0.32090284592737983,1.826818217481962
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-False-model_name-RF-Classifier,74550.67501162308,5375.1,27673086.9,0.38611383709519137,1.2900079269509805
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-False-model_name-SVM-Classifier,82743.28100796479,5244.0,30971678.4,0.33552502453385685,2.014463178021633
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-False-model_name-MLP-Classifier,68385.93767846341,5479.5,26673690.3,0.38915603532875365,1.1356268028306147
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Biased-testing_quality-Balanced-do_static--do_pca-False-model_name-XGB-Classifier,70413.44735600732,5445.3,26501092.5,0.3931795878312071,1.13989743809798
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-False-model_name-KNN-Classifier,55104.768153739176,5675.4,23764279.2,0.42448478900883224,0.7282336153174431
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-False-model_name-RF-Classifier,52384.12799882887,5720.4,23783509.8,0.45809617271835135,0.5839798011620695
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-False-model_name-SVM-Classifier,62779.52049534494,5580.9,25721601.3,0.3956329735034348,1.2829503831033249
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-False-model_name-MLP-Classifier,48736.885514962836,5792.7,23392610.1,0.4781648675171738,0.48128314258271987
clean_dataset_quality-without_repetition-paradigm-Classification-training_quality-Balanced-testing_quality-Balanced-do_static--do_pca-False-model_name-XGB-Classifier,54241.3227884723,5698.8,23760168.6,0.44357212953876346,0.7025875008696116
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-KNN-Regressor,42363.373014651675,5897.7,22072308.3,0.5194798822374878,0.3120787994862721
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-RF-Regressor,45671.53164166183,5840.7,22854014.7,0.5138861629048086,0.36890614303642816
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-SVM-Regressor,43343.69129390839,5874.0,22095402.0,0.5112855740922473,0.2821413693705558
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-both-rl_approach-individual-do_pca-True-model_name-XGB-Regressor,47877.34539236283,5806.8,23137119.6,0.4573110893032385,0.4519624852762575
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-reinforcement-rl_approach-individual-do_pca-True-n_iterations_reinforcement-5-model_name-KNN-Regressor,53516.887349056175,5696.4,23367010.8,0.4977428851815505,0.553148720858064
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-MLP-Regressor,54580.04974338565,5709.3,26132774.7,0.3815505397448478,0.7390581636304553
clean_dataset_quality-without_repetition-paradigm-Regression-training_quality-Augmented-testing_quality-Balanced-do_static--do_pca-False-model_name-XGB-Regressor,47916.76935801299,5798.4,23423291.4,0.4863101079489696,0.46907472030315106
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-brown,46605.1123965491,5822.4,24414554.4,0.5389597644749754,0.3036819392195967
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-gmods,41742.24217203269,5901.6,21435242.4,0.5297350343473994,0.26172328909253345
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-T1,40796.36473680624,5917.2,21144598.8,0.5273797841020608,0.23775223380922988
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-chordal,94216.32724028354,5070.0,33503331.6,0.2683022571148185,2.48739496722169
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-chordal-brown,46988.75218706527,5814.0,24573596.4,0.5177625122669284,0.30764674266525444
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-chordal-T1,42793.07396221342,5880.0,22339063.2,0.5205103042198234,0.2692564623006421
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-brown,45999.552810977286,5834.4,23695449.6,0.56153091265947,0.2510037489496121
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-gmods,42855.94671180849,5901.6,22315173.6,0.5676153091265946,0.21630203498014647
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-T1,42475.602818528365,5902.8,22165789.2,0.5579980372914622,0.19696394052530594
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-chordal,103428.61362202528,4904.4,34807038.0,0.2573110893032385,2.905453741372984
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-chordal-brown,46105.517636378376,5835.6,23724270.0,0.5568204121687929,0.25941619793078363
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-chordal-T1,42556.266124078036,5900.4,22344061.2,0.5581943081452405,0.1976370845503111
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-mods,49849.39752273992,5874.0,20122728.0,0.6388616290480864,0.5769289669407615
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-sotd,67723.37622270946,5586.0,21428520.0,0.43179587831207067,1.5966549474653833
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-greedy_sotd,91095.99704058524,5108.4,32546432.4,0.28655544651619236,2.3626545177763907
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--do_pca-False-model_name-virtual-best,28929.959616848984,6114.0,16941546.0,1.0,0.0
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-brown,46490.75538139713,5824.5,24372542.1,0.5392541707556426,0.3002014838053312
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-gmods,41780.956158500965,5898.6,21494715.0,0.5300785083415113,0.2539751441130946
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-brown,46023.813073986195,5836.8,23751077.4,0.5549558390578999,0.2589743140787567
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-gmods,43332.15952966813,5892.6,22487980.2,0.5600588812561335,0.217927183906289
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-mods,48823.80265703643,5874.0,20122728.0,0.6388616290480866,0.5660667430422782
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-sotd,66042.7618343404,5586.0,21428520.0,0.4317958783120706,1.5598392976810234
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-greedy_sotd,90207.93648623364,5121.6,32423731.8,0.2889597644749755,2.3480352571559675
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-virtual-best,28929.959616848977,6114.0,16941546.0,1.0,0.0
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-T1,42598.431057873946,5901.3,22154545.5,0.5578508341511286,0.20696217932997746
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-chordal,101046.21875656905,4929.6,34294336.8,0.267909715407262,2.810957987688198
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-chordal-brown,46445.038293689264,5824.8,23786056.8,0.5597644749754661,0.2709048945929294
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-chordal-T1,42879.20819973115,5896.8,22355901.6,0.5607458292443572,0.20197054289020505
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-random,124737.02854220413,4541.7,39811806.9,0.16913640824337586,4.069063817222726
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-lower-tree-height,101046.21875656905,4929.6,34294336.8,0.267909715407262,2.810957987688198
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-lower-tree-height-brown,46445.038293689264,5824.8,23786056.8,0.5597644749754661,0.2709048945929294
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-lower-tree-height-T1,42879.20819973115,5896.8,22355901.6,0.5607458292443572,0.20197054289020505
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-LTH,101322.69373265626,4946.1,34666976.7,0.25505397448478906,2.825910577970304
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-LTH-brown,46092.64525881114,5835.0,23669891.4,0.555839057899902,0.2597418082821802
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-LTH-T1,42786.463868423736,5898.9,22332609.9,0.5576545632973503,0.20302516743294916
clean_dataset_quality-without_repetition-paradigm-NotGreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-T1,40933.51112614757,5917.2,21203083.8,0.52801766437684,0.24255016151655856
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-False-model_name-KNN-Regressor,52692.193006615635,5722.5,23650244.7,0.4813542688910696,0.5536443945408082
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-False-model_name-RF-Regressor,46942.15802238637,5810.1,21960614.1,0.5373405299313051,0.31094786336463304
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-False-model_name-SVM-Regressor,45568.06049768156,5830.8,21996660.0,0.5769381746810598,0.2934612952041461
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-False-model_name-MLP-Regressor,44992.99101525424,5858.7,22353438.9,0.5449950932286556,0.2601355604282302
clean_dataset_quality-without_repetition-paradigm-Reinforcement-training_quality-Biased-testing_quality-Biased-do_static-False-second_choice-optimal-rl_approach-individual-do_pca-False-model_name-XGB-Regressor,44462.474569732236,5849.1,21202268.1,0.5025515210991168,0.30994452840711895
clean_dataset_quality-without_repetition-paradigm-GreedyHeuristic-training_quality--testing_quality-Biased-do_static--model_name-critical points,101785.86072938665,4936.8,33640517.4,0.2505888125613347,2.766029709768495

